Accelerating Dedispersion using Many-Core Architectures

Astrophysical radio signals are excellent probes of extreme physical processes that emit them. However, to reach Earth, electromagnetic radiation passes through the ionised interstellar medium (ISM), introducing a frequency-dependent time delay (dispersion) to the emitted signal. Removing dispersion enables searches for transient signals like Fast Radio Bursts (FRB) or repeating signals from isolated pulsars or those in orbit around other compact objects. The sheer volume and high resolution of data that next generation radio telescopes will produce require High-Performance Computing (HPC) solutions and algorithms to be used in time-domain data processing pipelines to extract scientifically valuable results in real-time. This paper presents a state-of-the-art implementation of brute force incoherent dedispersion on NVIDIA GPUs, and on Intel and AMD CPUs. We show that our implementation is 4x faster (8-bit 8192 channels input) than other available solutions and demonstrate, using 11 existing telescopes, that our implementation is at least 20 faster than real-time. This work is part of the AstroAccelerate package.

==> templates/README.txt <==
% readme.txt v1.1 2001 February 09
% for Monthly Notices LaTeX class file
%
% The files for mn2e are as follows:
% readme.txt      this file
% mn2e.cls        MNRAS LaTeX 2e class file
% mn2e.bst        BibTeX style file
% new_feat.tex    list of features new to the class file
%                 This may be typeset to produce a DVI file
%                 if required
%
% For general instructions on preparing Monthly Notices papers in
% LaTeX, please refer to the MNRAS LaTeX style guide for authors,
% available on the CTAN sites in subdirectory
% /tex-archive/macros/latex209/mnras.
%
% Note that there is a known bug in the .bst file: for very
% long author lists BibTeX reports an error. 
% We are aware of the problem and hope to correct this
% in a future release
